BPS spectra of $\operatorname{Tr}[\Psi^p]$ matrix models for odd $p$

We study the BPS cohomology and Hamiltonian of a model built from an $N\times N$ matrix $\Psi$ of complex fermions, with supercharge $Q_p={\rm Tr}(\Psi^p)$ for odd $p\ge3$. Numerical calculations give the BPS multiplicity at every fermion number for $(p,N)=(5,3),(5,4),(5,5),(7,4)$, and through fermion number six at $(7,5)$. In $Z_{BPS}^{(p,N)}(x)=\sum_Rh_Rx^R$, $x$ records fermion number and $h_R$ counts BPS states in sector $R$. In each of the four cases computed at every fermion number, factoring out the lowest power of $x$ leaves a polynomial divisible by a positive power of $p$ and by $(1+x)^N$. The quotient by these factors has nonnegative integer coefficients. Exact decoupling of ${\rm Tr}\Psi$ and the Euler characteristic prove divisibility by $(1+x)^2$. Pairing sectors of complementary fermion number gives a third factor when $N$ is odd. For odd $p\le2N-1$, the only range in which $Q_p$ can be nonzero, the same pairing proves the corresponding rank symmetry for $Q_p$. The additional factors required to reach $(1+x)^N$ remain conjectural in general. Evaluating at $x=1$ gives the total BPS count $Z_{BPS}^{(p,N)}(1)$. For each fixed odd $p$, the Witten indices imply that, for any sequence of matrix sizes $N_j\to\infty$ along which $N_j^{-2}\log Z_{BPS}^{(p,N_j)}(1)$ converges, its limit lies in $[\log(2\cos\frac{\pi}{2p}),\log 2]$. After dividing the Hamiltonian by $p^2$, normal ordering gives an alternating sum of operators $K_k$, with $K_k$ containing $k$ creation and $k$ annihilation operators. We obtain exact formulas for $K_0,K_1,K_2$ when $p=5$ and $N\ge3$. Only $K_3,K_4$ can contain spectral information beyond the number of traceless fermions and the quadratic Casimir. At $N=3$, the Hodge star maps the invariant cubic form to the quintic form up to scale, so all five terms commute. Calculations with integer matrices give nonzero commutators in the reported $N=4$ sectors.

==> BPS_ancillary_complete/N5_numerical/Q6_block_summary.csv <==
cols_in_block,rows_in_block,nnz_in_block,multiplicity,block_nullity,total_contribution,max_zero_pivot,min_nonzero_pivot
1,0,0,20,1,20,0.0,nan
1,56,56,240,0,0,0.0,nan
1,63,63,120,0,0,0.0,nan
1,140,140,120,0,0,0.0,nan
2,124,152,60,0,0,0.0,7840.0
2,134,188,120,0,0,0.0,7717.5
4,354,624,10,0,0,0.0,21301.132075471698
6,224,492,120,0,0,0.0,9178.536585365853
8,349,902,120,1,120,8.831546605136962e-12,3283.2460884682246
10,570,1427,120,0,0,0.0,8875.640056655791
12,372,1056,10,0,0,0.0,11068.235294117645
22,1118,3780,20,0,0,0.0,8921.379310344826
23,1083,3890,120,1,120,2.725242530856318e-11,5328.036130885791
44,1777,8245,120,1,120,4.726385802140144e-11,5171.74982622541
46,1769,8836,30,2,60,9.442461294093423e-11,4431.168171812372
77,2881,16234,120,1,120,5.0198403093393435e-11,5890.077899593929
83,2796,17832,60,3,180,1.3111514305300855e-10,3513.782879290295
137,4351,31111,40,1,40,1.1485979422404758e-10,6650.05774382698
227,6399,59099,120,4,480,2.2001755459420856e-09,4280.034409369262
363,9324,102252,20,4,80,8.183000986425177e-09,5954.644302518911
373,9252,104769,40,5,200,3.116848377465782e-09,4080.158845377545
591,13202,179178,60,6,360,5.0943342501307945e-09,5029.458322464954
930,18499,303708,30,8,240,1.4209887113206119e-08,2489.816287432986
1434,25612,500430,20,10,200,2.247044563159221e-08,5096.841997876339
2180,35150,811760,1,12,12,1.4177102029927778e-09,8586.464538172375


==> BPS_ancillary_complete/N5_numerical/Q7_p5_block_summary.csv <==
col_block_size,row_block_size,block_nnz,frequency,nullity_per_block,total_nullity_contribution,smallest_positive_eig_rep,fully_verified_all_blocks
4900,35150,408000,1,20,20,224.99999999999744,True
3338,25663,264975,20,8,160,224.99999999999434,True
2250,18639,170004,30,2,60,224.9999999999983,True
1495,13335,107028,60,1,60,224.99999999999724,True
987,9489,66816,40,0,0,224.99999999999838,True
976,9489,66147,20,0,0,224.9999999999963,True
639,6624,40810,120,0,0,224.9999999999988,True
394,4519,23442,40,0,0,224.9999999999987,True
263,3006,14628,60,0,0,224.99999999999818,True
245,3065,13659,120,0,0,224.99999999999787,True
162,1927,8288,30,0,0,224.99999999999892,True
151,1997,7822,120,0,0,224.99999999999858,True
91,1232,4335,120,0,0,224.99999999999778,True
86,1319,4125,20,0,0,224.99999999999812,True
48,759,2105,120,0,0,224.99999999999912,True
36,420,1380,10,0,0,599.9999999999997,True
34,442,1249,120,0,0,224.9999999999991,True
21,280,738,120,0,0,599.9999999999998,True
15,226,504,120,0,0,224.9999999999997,True
12,372,660,10,0,0,1399.9999999999995,True
12,172,388,60,0,0,599.9999999999999,True
8,110,206,120,0,0,224.99999999999997,True
6,204,314,120,0,0,1400.0,True
6,99,171,240,0,0,600.0,True
3,11,24,20,0,0,225.0,True
2,84,88,60,0,0,1400.0,True
2,40,50,120,0,0,600.0,True
1,41,41,240,0,0,1400.0,True
1,18,18,240,0,0,600.0,True
1,15,15,100,0,0,600.0,True
1,6,6,120,0,0,225.0,True


==> BPS_ancillary_complete/rank_data.json <==
{
 "p5_N3": {
  "p": 5,
  "N": 3,
  "dim_V_R": [
   1,
   9,
   36,
   84,
   126,
   126,
   84,
   36,
   9,
   1
  ],
  "rank_Q_R": [
   1,
   9,
   16,
   9,
   1,
   0,
   0,
   0,
   0,
   0
  ],
  "nullity_Q_R": [
   0,
   0,
   20,
   75,
   125,
   126,
   84,
   36,
   9,
   1
  ],
  "rank_Q_R_minus_p": [
   0,
   0,
   0,
   0,
   0,
   1,
   9,
   16,
   9,
   1
  ],
  "h_R": [
   0,
   0,
   20,
   75,
   125,
   125,
   75,
   20,
   0,
   0
  ],
  "Z_BPS_total": 440
 },
 "p5_N4": {
  "p": 5,
  "N": 4,
  "dim_V_R": [
   1,
   16,
   120,
   560,
   1820,
   4368,
   8008,
   11440,
   12870,
   11440,
   8008,
   4368,
   1820,
   560,
   120,
   16,
   1
  ],
  "rank_Q_R": [
   1,
   16,
   120,
   560,
   1695,
   2992,
   2992,
   1695,
   560,
   120,
   16,
   1,
   0,
   0,
   0,
   0,
   0
  ],
  "nullity_Q_R": [
   0,
   0,
   0,
   0,
   125,
   1376,
   5016,
   9745,
   12310,
   11320,
   7992,
   4367,
   1820,
   560,
   120,
   16,
   1
  ],
  "rank_Q_R_minus_p": [
   0,
   0,
   0,
   0,
   0,
   1,
   16,
   120,
   560,
   1695,
   2992,
   2992,
   1695,
   560,
   120,
   16,
   1
  ],
  "h_R": [
   0,
   0,
   0,
   0,
   125,
   1375,
   5000,
   9625,
   11750,
   9625,
   5000,
   1375,
   125,
   0,
   0,
   0,
   0
  ],
  "Z_BPS_total": 44000
 },
 "p7_N4": {
  "p": 7,
  "N": 4,
  "dim_V_R": [
   1,
   16,
   120,
   560,
   1820,
   4368,
   8008,
   11440,
   12870,
   11440,
   8008,
   4368,
   1820,
   560,
   120,
   16,
   1
  ],
  "rank_Q_R": [
   1,
   16,
   120,
   490,
   973,
   973,
   490,
   120,
   16,
   1,
   0,
   0,
   0,
   0,
   0,
   0,
   0
  ],
  "nullity_Q_R": [
   0,
   0,
   0,
   70,
   847,
   3395,
   7518,
   11320,
   12854,
   11439,
   8008,
   4368,
   1820,
   560,
   120,
   16,
   1
  ],
  "rank_Q_R_minus_p": [
   0,
   0,
   0,
   0,
   0,
   0,
   0,
   1,
   16,
   120,
   490,
   973,
   973,
   490,
   120,
   16,
   1
  ],
  "h_R": [
   0,
   0,
   0,
   70,
   847,
   3395,
   7518,
   11319,
   12838,
   11319,
   7518,
   3395,
   847,
   70,
   0,
   0,
   0
  ],
  "Z_BPS_total": 59136
 },
 "p5_N5": {
  "p": 5,
  "N": 5,
  "dim_V_R": [
   1,
   25,
   300,
   2300,
   12650,
   53130,
   177100,
   480700,
   1081575,
   2042975,
   3268760,
   4457400,
   5200300,
   5200300,
   4457400,
   3268760,
   2042975,
   1081575,
   480700,
   177100,
   53130,
   12650,
   2300,
   300,
   25,
   1
  ],
  "rank_Q_R": [
   1,
   25,
   300,
   2300,
   12650,
   53129,
   177075,
   480400,
   1045525,
   1723450,
   2047506,
   1723450,
   1045525,
   480400,
   177075,
   53129,
   12650,
   2300,
   300,
   25,
   1,
   0,
   0,
   0,
   0,
   0
  ],
  "nullity_Q_R": [
   0,
   0,
   0,
   0,
   0,
   1,
   25,
   300,
   36050,
   319525,
   1221254,
   2733950,
   4154775,
   4719900,
   4280325,
   3215631,
   2030325,
   1079275,
   480400,
   177075,
   53129,
   12650,
   2300,
   300,
   25,
   1
  ],
  "rank_Q_R_minus_p": [
   0,
   0,
   0,
   0,
   0,
   1,
   25,
   300,
   2300,
   12650,
   53129,
   177075,
   480400,
   1045525,
   1723450,
   2047506,
   1723450,
   1045525,
   480400,
   177075,
   53129,
   12650,
   2300,
   300,
   25,
   1
  ],
  "h_R": [
   0,
   0,
   0,
   0,
   0,
   0,
   0,
   0,
   33750,
   306875,
   1168125,
   2556875,
   3674375,
   3674375,
   2556875,
   1168125,
   306875,
   33750,
   0,
   0,
   0,
   0,
   0,
   0,
   0,
   0
  ],
  "Z_BPS_total": 15480000
 },
 "p7_N5_partial": {
  "p": 7,
  "N": 5,
  "partial": true,
  "computed_through_R": 6,
  "status": "partial: sectors R=0,...,6 only",
  "sectors_R": [
   0,
   1,
   2,
   3,
   4,
   5,
   6
  ],
  "dim_V_R": [
   1,
   25,
   300,
   2300,
   12650,
   53130,
   177100
  ],
  "rank_Q_R": [
   1,
   25,
   300,
   2300,
   12650,
   53130,
   174748
  ],
  "nullity_Q_R": [
   0,
   0,
   0,
   0,
   0,
   0,
   2352
  ],
  "rank_Q_R_minus_p": [
   0,
   0,
   0,
   0,
   0,
   0,
   0
  ],
  "h_R": [
   0,
   0,
   0,
   0,
   0,
   0,
   2352
  ],
  "q_min": 6
 }
}

